Model CBOR Serialization for Federated Learning

The typical federated learning workflow requires communication between a central server and a large set of clients synchronizing model parameters between each other. The current frameworks use communication protocols not suitable for resource-constrained devices and are either hard to deploy or require high-throughput links not available on these devices. In this paper, we present a generic message framework using CBOR for communication with existing federated learning frameworks optimised for use with resource-constrained devices and low power and lossy network links. We evaluate the resulting message sizes against JSON serialized messages where compare both with model parameters resulting in optimal and worst case serialization length, and with a real-world LeNet-5 model. Our benchmarks show that with our approach, messages are up to 75 % smaller in size when compared to the JSON alternative.

==> cddl/full.txt <==
FL_Global_Model_Update = [
  fl-model-identifier,
  fl-model-round,
  fl-model-params,
  fl-continue-training : bool
]

fl-model-identifier = #6.37(bstr)
fl-model-round = uint
fl-model-params /= [+ float]
fl-model-params /= ta-float16le
fl-model-params /= ta-float32le
fl-model-params /= ta-float64le

FL_Local_DataSet_Update = [
  fl-local-dataset-size : uint,
  ? fl-model-metadata,
]

fl-model-metadata = (
  fl-local-model-train-loss: float
  fl-local-model-val-loss : float
)

FL_Local_Model_Update = [
  fl-model-identifier,
  fl-model-round,
  fl-model-params,
  fl-model-metadata,
]

==> protobuf/full.txt <==
syntax = "proto3";

message FLModelParams32 {
  repeated float params = 1;
}

message FLModelParams64 {
  repeated double params = 1;
}

message FLGlobalModelUpdate {
  bytes uuid = 1;
  uint32 round = 2;
  oneof params {
    FLModelParams32 params32 = 31;
    FLModelParams64 params64 = 32;
  }
  bool continue = 4;
}

message FLModelMetadata {
  double train_loss = 1;
  double val_loss = 2;
}

message FLLocalDataSetUpdate {
  uint64 dataset_size = 1;
  optional FLModelMetadata metadata = 2;
}

message FLLocalModelUpdate {
  bytes uuid = 1;
  uint32 round = 2;
  oneof params {
    FLModelParams32 params32 = 31;
    FLModelParams64 params64 = 32;
  }
  optional FLModelMetadata metadata = 4;
}
